Planck pre-launch status: the Planck-LFI programme

This paper provides an overview of the Low Frequency Instrument (LFI) programme within the ESA Planck mission. The LFI instrument has been developed to produce high precision maps of the microwave sky at frequencies in the range 27-77 GHz, below the peak of the cosmic microwave background (CMB) radiation spectrum. The scientific goals are described, ranging from fundamental cosmology to Galactic and extragalactic astrophysics. The instrument design and development are outlined, together with the model philosophy and testing strategy. The instrument is presented in the context of the Planck mission. The LFI approach to ground and inflight calibration is described. We also describe the LFI ground segment. We present the results of a number of tests demonstrating the capability of the LFI data processing centre (DPC) to properly reduce and analyse LFI flight data, from telemetry information to calibrated and cleaned time ordered data, sky maps at each frequency (in temperature and polarization), component emission maps (CMB and diffuse foregrounds), catalogs for various classes of sources (the Early Release Compact Source Catalogue and the Final Compact Source Catalogue). The organization of the LFI consortium is briefly presented as well as the role of the core team in data analysis and scientific exploitation. All tests carried out on the LFI flight model demonstrate the excellent performance of the instrument and its various subunits. The data analysis pipeline has been tested and its main steps verified. In the first three months after launch, the commissioning, calibration, performance, and verification phases will be completed, after which Planck will begin its operational life, in which LFI will have an integral part.

==> authorslist.csv <==
N. Mandolesi, M. Bersanelli, R.C. Butler, E. Artal, C. Baccigalupi, A. Balbi, A.J. Banday, R.B. Barreiro, M. Bartelmann, K. Bennett, P. Bhandari, A. Bonaldi, J. Borrill, M. Bremer, C. Burigana, R.C. Bowman, P. Cabella, C. Cantalupo, B. Cappellini, T. Courvoisier, G. Crone, F. Cuttaia, L. Danese, O. D'Arcangelo, R.D. Davies, R.J. Davis, L. De Angelis, G. de Gasperis, A. De Rosa, G. De Troia, G. de Zotti, J. Dick, C. Dickinson, J.M. Diego, S. Donzelli, U. D{\"o}rl, X. Dupac, T.A. En{\ss}lin, H.K.Eriksen, M.C. Falvella, F. Finelli, M. Frailis, E. Franceschi, T. Gaier, S. Galeotta, F. Gasparo, G. Giardino, F. Gomez, J. Gonzalez-Nuevo, K.M. G\'orski, A. Gregorio, A. Gruppuso, F. Hansen, R. Hell, D. Herranz, J.M. Herreros, S. Hildebrandt, W. Hovest, R. Hoyland, K. Huffenberger, M. Janssen, T. Jaffe, E. Keih\"{a}nen, R. Keskitalo, T. Kisner, H. Kurki-Suonio, A. L\"{a}hteenm\"{a}ki, C.R. Lawrence, S.M. Leach, J.P. Leahy, R. Leonardi, S. Levin, P.B. Lilje, M. L\'opez-Caniego, S.R. Lowe, P.M. Lubin, D. Maino, M. Malaspina, M. Maris, J. Marti-Canales, E. Martinez-Gonzalez, M. Massardi, S. Matarrese, F. Matthai, P. Meinhold, A. Melchiorri, L. Mendes, A. Mennella, G. Morgante, G. Morigi, N. Morisset, A. Moss, A. Nash, P. Natoli, R. Nesti, C. Paine, B. Partridge, F. Pasian, T. Passvogel, D. Pearson, L. P\'{e}rez-Cuevas, F. Perrotta, G. Polenta, L.A. Popa, T. Poutanen, G. Prezeau, M. Prina, J.P. Rachen, R. Rebolo, M. Reinecke, S. Ricciardi, T. Riller, G. Rocha, N. Roddis, R. Rohlfs, J.A. Rubi\~no-Martin, E. Salerno, M. Sandri, D. Scott, M. Seiffert, J. Silk, A. Simonetto, G.F. Smoot, C. Sozzi, J. Sternberg, F. Stivoli, L. Stringhetti, J. Tauber, L. Terenzi, M.~Tomasi, J. Tuovinen, M. T\"urler, L. Valenziano, J. Varis, P. Vielva, F. Villa, N. Vittorio, L. Wade, M. White, S. White, A. Wilkinson, A. Zacchei, A. Zonca

